Progressive Risk Estimation for Accident Anticipation

Accident anticipation aims to recognize anomalous driving cues before a crash while avoiding false alarms during normal driving. Existing approaches typically formulate this task as binary classification, focusing on whether an accident will occur rather than when it will occur. We propose PRE-ACT, a framework that models accident risk as a continuously evolving signal that increases as the crash approaches. By explicitly enforcing temporal ordering and distance-to-accident awareness, our method progressively raises risk while suppressing premature alarms, leading to significant improvements on MM-AU subsets and Nexar. We further introduce a Separation Score to evaluate the global behavior of predicted risk curves beyond local temporal windows. Code and visualizations are available at https://github.com/giddyyupp/PRE-ACT.

==> figures/appendix/linear_exp_under_above_alphas.csv <==
ttc,linear,exp_under_alpha_1,exp_under_alpha_2,exp_under_alpha_3,exp_under_alpha_4,exp_under_alpha_5,exp_under_alpha_10,exp_above_alpha_1,exp_above_alpha_2,exp_above_alpha_3,exp_above_alpha_4,exp_above_alpha_5,exp_above_alpha_10
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.050000000000000044,0.029838583826498375,0.016461104183018584,0.008479417863883376,0.0041307910445278085,0.0019267304114289035,2.9453237300120472e-05,0.07715391442048229,0.11005720497102395,0.14659032616582784,0.18465125258471232,0.22269975608178366,0.39348720457881714
18,0.09999999999999998,0.06120702456008905,0.03465343780550409,0.01833109589654497,0.00917615061969739,0.004400701230808838,7.80134161278074e-05,0.15054498803265495,0.2096410821532594,0.2727617891635065,0.3358309116701862,0.39613850050808713,0.6321492583604866
17,0.15000000000000002,0.09418375964169742,0.05475907585700488,0.029777112783225246,0.015338566720719354,0.007577342643036479,0.000158075615870017,0.22035673674825162,0.29974830046084366,0.3813585737628278,0.459606347803309,0.5312127304822141,0.7769051112890548
16,0.19999999999999996,0.12885124808584156,0.07697924232087865,0.04307548714501653,0.02286535874343821,0.011656230956039603,0.00029007586756404,0.28676372630237695,0.3812806832206807,0.4748286924815772,0.560945103841136,0.6364086465588308,0.8647039742630841
15,0.25,0.16529617667111998,0.1015363240915518,0.05852599385116557,0.03205860328008499,0.01689362722176621,0.0005077074902697468,0.3499320087587727,0.45505423392341127,0.5552791692202023,0.6439142598879724,0.7183353083752138,0.9179566765447413
14,0.30000000000000004,0.2036096767023117,0.1286760966973054,0.07647692160987246,0.04328725751358629,0.023618577144224634,0.0008665213758016307,0.41001953772646843,0.521807303060615,0.6245235362563353,0.7118436595004433,0.7821398567522391,0.9502560731911153
13,0.35,0.24388755188610522,0.15867018410437037,0.09733292416867978,0.05700196676481162,0.032253583770613506,0.0014581054611006077,0.4671765633260797,0.5822079777846981,0.6841227152868391,0.7674595480012965,0.8318308889917836,0.9698466475473606
12,0.4,0.2862305178902687,0.19181877722087762,0.12156414210793091,0.07375315047162305,0.04334115175216388,0.0024334627259407107,0.5215460078933705,0.6368607683496674,0.7354202040667792,0.8129939862767013,0.8705303038115674,0.9817289315358033
11,0.44999999999999996,0.3307444541852782,0.22845363830836393,0.14971680085276462,0.09421309245357021,0.057577870849727764,0.004041554995014487,0.5732638233595378,0.6863126582529342,0.7795723618302481,0.8502744312169062,0.9006694383776201,0.9889359010822065
10,0.5,0.3775406687981455,0.2689414213699951,0.18242552380635632,0.11920292202211756,0.07585818002124355,0.006692850924284855,0.6224593312018546,0.7310585786300049,0.8175744761936438,0.8807970779778824,0.9241418199787564,0.9933071490757152
9,0.55,0.4267361766404621,0.3136873417470657,0.2204276381697518,0.14972556878309387,0.09933056162237985,0.011064098917793573,0.6692555458147218,0.7715463616916362,0.8502831991472354,0.9057869075464298,0.9424221291502722,0.9959584450049855
8,0.6,0.47845399210662953,0.3631392316503325,0.26457979593322084,0.18700601372329884,0.1294696961884326,0.018271068464196655,0.7137694821097315,0.8081812227791223,0.8784358578920691,0.926246849528377,0.9566588482478361,0.9975665372740593
7,0.65,0.5328234366739204,0.41779202221530193,0.31587728471316084,0.2325404519987036,0.16816911100821635,0.030153352452639465,0.7561124481138948,0.8413298158956297,0.9026670758313202,0.9429980332351884,0.9677464162293865,0.9985418945388994
6,0.7,0.5899804622735316,0.4781926969393851,0.3754764637436646,0.2881563404995569,0.21786014324776093,0.04974392680888468,0.7963903232976883,0.8713239033026946,0.9235230783901275,0.9567127424864138,0.9763814228557754,0.9991334786241984
5,0.75,0.6500679912412274,0.5449457660765887,0.44472083077979785,0.3560857401120277,0.2816646916247862,0.08204332345525865,0.83470382332888,0.8984636759084482,0.9414740061488345,0.9679413967199151,0.9831063727782339,0.9994922925097303
4,0.8,0.7132362736976232,0.6187193167793192,0.5251713075184229,0.43905489615886395,0.3635913534411692,0.1352960257369158,0.8711487519141585,0.9230207576791214,0.9569245128549835,0.9771346412565619,0.9883437690439604,0.999709924132436
3,0.85,0.7796432632517484,0.7002516995391563,0.6186414262371721,0.540393652196691,0.4687872695177861,0.22309488871094518,0.9058162403583025,0.9452409241429951,0.9702228872167747,0.9846614332792807,0.9924226573569636,0.99984192438413
2,0.9,0.8494550119673452,0.7903589178467405,0.7272382108364936,0.6641690883298138,0.6038614994919127,0.3678507416395133,0.9387929754399109,0.9653465621944959,0.9816689041034551,0.9908238493803027,0.9955992987691912,0.9999219865838722
1,0.95,0.9228460855795176,0.889942795028976,0.8534096738341719,0.8153487474152877,0.7773002439182166,0.6065127954211831,0.9701614161735016,0.9835388958169814,0.9915205821361166,0.9958692089554722,0.9980732695885711,0.9999705467626999
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> figures/our_metric/tikz_data_cap/bce_+_progress_+_margin_loss.csv <==
x,y,std,lower,upper,ideal
-1.0,0.23695669,0.23767133,0.0,0.47462803,0.0
-0.98,0.23728693,0.2349102,0.0023767203,0.47219712,0.0
-0.96,0.23825671,0.23577419,0.0024825186,0.4740309,0.0
-0.94,0.23850216,0.23422171,0.004280448,0.47272387,0.0
-0.92,0.23879479,0.23349932,0.0052954704,0.4722941,0.0
-0.9,0.23925944,0.2346323,0.0046271384,0.47389174,0.0
-0.88,0.23841655,0.23573986,0.0026766956,0.4741564,0.0
-0.86,0.23944737,0.23576593,0.0036814362,0.4752133,0.0
-0.84,0.2417341,0.2356145,0.006119609,0.4773486,0.0
-0.8200000000000001,0.24383348,0.23642813,0.0074053556,0.48026162,0.0
-0.8,0.24756484,0.23973113,0.007833704,0.487296,0.0
-0.78,0.25026318,0.24198687,0.008276314,0.49225006,0.0
-0.76,0.25223124,0.24224898,0.009982258,0.49448022,0.0
-0.74,0.25517645,0.24296665,0.012209803,0.4981431,0.0
-0.72,0.25950038,0.24444428,0.0150561035,0.50394464,0.0
-0.7,0.26006824,0.24480474,0.015263498,0.504873,0.0
-0.6799999999999999,0.2619533,0.24586393,0.016089365,0.5078172,0.0
-0.6599999999999999,0.2661674,0.24844308,0.01772432,0.51461047,0.0
-0.64,0.26764467,0.24981394,0.01783073,0.5174586,0.0
-0.62,0.26913524,0.25053748,0.018597752,0.51967275,0.0
-0.6,0.2727353,0.25229996,0.020435333,0.52503526,0.0
-0.5800000000000001,0.27667844,0.25477445,0.021903992,0.5314529,0.0
-0.56,0.27872866,0.25469348,0.024035186,0.5334221,0.0
-0.54,0.28247952,0.2567486,0.025730938,0.5392281,0.0
-0.52,0.2861705,0.25888297,0.027287543,0.5450535,0.0
-0.5,0.2898304,0.26250783,0.02732256,0.55233824,0.0
-0.48,0.29095685,0.26338154,0.027575314,0.5543384,0.0
-0.45999999999999996,0.29486635,0.26533327,0.029533088,0.5601996,0.0
-0.43999999999999995,0.30107126,0.26888075,0.0321905,0.569952,0.0
-0.42000000000000004,0.30846033,0.27437305,0.03408727,0.5828334,0.0
-0.4,0.3159642,0.27965286,0.03631133,0.59561706,0.0
-0.38,0.32101017,0.28304738,0.037962794,0.60405755,0.0
-0.36,0.32573092,0.28653967,0.039191246,0.6122706,0.0
-0.33999999999999997,0.3291833,0.290127,0.0390563,0.6193103,0.0
-0.31999999999999995,0.33318943,0.29247054,0.040718883,0.62565994,0.0
-0.29999999999999993,0.33947417,0.29509288,0.04438129,0.634567,0.0
-0.28,0.34413257,0.2970962,0.04703638,0.6412288,0.0
-0.26,0.34773088,0.29803178,0.049699098,0.6457627,0.0
-0.24,0.3536169,0.30030644,0.053310454,0.65392333,0.0
-0.21999999999999997,0.36043778,0.3031774,0.057260394,0.66361517,0.0
-0.19999999999999996,0.36652607,0.30506414,0.061461926,0.6715902,0.0
-0.17999999999999994,0.37330782,0.30605295,0.06725487,0.67936075,0.0
-0.16000000000000003,0.38119912,0.3093786,0.07182053,0.69057775,0.0
-0.14,0.39114842,0.3131554,0.077993006,0.70430386,0.0
-0.12,0.40087187,0.3173602,0.08351168,0.71823204,0.0
-0.09999999999999998,0.4107677,0.32019264,0.09057507,0.73096037,0.0
-0.07999999999999996,0.42056546,0.32265273,0.09791273,0.7432182,0.0
-0.05999999999999994,0.42899692,0.324784,0.10421291,0.75378096,0.0
-0.040000000000000036,0.43946853,0.32810864,0.111359894,0.7675772,0.0
-0.020000000000000018,0.45250267,0.33598205,0.11652061,0.7884847,0.0
0.01,0.5111733,0.33695772,0.17421558,0.84813106,1.0
0.03,0.5218571,0.33357242,0.18828467,0.85542953,1.0
0.05,0.5326153,0.33423156,0.19838375,0.86684686,1.0
0.06999999999999999,0.54465485,0.33701098,0.20764387,0.8816658,1.0
0.09,0.55759585,0.3370816,0.22051424,0.89467746,1.0
0.11,0.56947446,0.33640376,0.2330707,0.9058782,1.0
0.13,0.580027,0.3362458,0.24378118,0.91627276,1.0
0.15000000000000002,0.58953184,0.3367827,0.25274915,0.92631453,1.0
0.17,0.60133755,0.3358205,0.26551706,0.93715805,1.0
0.19,0.6124254,0.33563817,0.27678722,0.94806355,1.0
0.21000000000000002,0.62454224,0.33603355,0.28850868,0.9605758,1.0
0.23,0.6353641,0.33491477,0.30044934,0.97027886,1.0
0.25,0.64747024,0.33454254,0.3129277,0.98201275,1.0
0.27,0.66067576,0.33368674,0.32698902,0.9943625,1.0
0.29000000000000004,0.67347205,0.32928494,0.3441871,1.0,1.0
0.31,0.6864469,0.32499483,0.36145207,1.0,1.0
0.33,0.6973988,0.32311302,0.37428576,1.0,1.0
0.35000000000000003,0.7091125,0.31854632,0.3905662,1.0,1.0
0.37,0.72047806,0.31433785,0.4061402,1.0,1.0
0.39,0.7312043,0.31352088,0.4176834,1.0,1.0
0.41000000000000003,0.74241346,0.31119007,0.4312234,1.0,1.0
0.43,0.75315773,0.30710843,0.4460493,1.0,1.0
0.45,0.76592064,0.302058,0.46386263,1.0,1.0
0.47000000000000003,0.7785056,0.2972733,0.48123232,1.0,1.0
0.49,0.78887206,0.29194865,0.49692342,1.0,1.0
0.51,0.80083174,0.2839519,0.5168798,1.0,1.0
0.53,0.81382734,0.27485698,0.53897035,1.0,1.0
0.55,0.8248229,0.26655138,0.5582715,1.0,1.0
0.5700000000000001,0.8336124,0.26227665,0.57133573,1.0,1.0
0.59,0.84320694,0.25677517,0.58643174,1.0,1.0
0.61,0.8530476,0.25007874,0.6029689,1.0,1.0
0.63,0.8625823,0.24228805,0.6202943,1.0,1.0
0.65,0.87058645,0.23547173,0.6351147,1.0,1.0
0.67,0.8789188,0.22888127,0.6500375,1.0,1.0
0.6900000000000001,0.88703084,0.22260481,0.664426,1.0,1.0
0.7100000000000001,0.894894,0.2155937,0.6793003,1.0,1.0
0.73,0.9032459,0.20970204,0.6935439,1.0,1.0
0.75,0.9095932,0.20430188,0.70529133,1.0,1.0
0.77,0.9159905,0.19554438,0.7204461,1.0,1.0
0.79,0.9245617,0.1839206,0.74064106,1.0,1.0
0.81,0.9310401,0.17581758,0.75522256,1.0,1.0
0.8300000000000001,0.9367607,0.16961922,0.7671415,1.0,1.0
0.85,0.94107187,0.1649082,0.7761637,1.0,1.0
0.87,0.9445443,0.16036665,0.78417766,1.0,1.0
0.89,0.94824004,0.15435909,0.79388094,1.0,1.0
0.91,0.9513903,0.14928709,0.8021032,1.0,1.0
0.93,0.95324874,0.14597161,0.80727714,1.0,1.0
0.9500000000000001,0.95307946,0.14664492,0.8064345,1.0,1.0
0.97,0.9523372,0.14917298,0.80316424,1.0,1.0
0.99,0.9537991,0.1486563,0.8051428,1.0,1.0


==> figures/our_metric/tikz_data_cap/only_bce_loss.csv <==
x,y,std,lower,upper,ideal
-1.0,0.30326077,0.2657255,0.03753528,0.5689863,0.0
-0.98,0.30533385,0.26426467,0.04106918,0.56959856,0.0
-0.96,0.30738875,0.26532868,0.042060077,0.5727174,0.0
-0.94,0.30969065,0.2644941,0.045196563,0.5741848,0.0
-0.92,0.31208676,0.26526338,0.046823382,0.57735014,0.0
-0.9,0.31162134,0.26407528,0.04754606,0.5756966,0.0
-0.88,0.30893308,0.26277342,0.046159655,0.57170653,0.0
-0.86,0.30978405,0.26297903,0.046805024,0.5727631,0.0
-0.84,0.31363496,0.26409563,0.049539328,0.5777306,0.0
-0.8200000000000001,0.31524503,0.26412785,0.05111718,0.5793729,0.0
-0.8,0.3179077,0.26763013,0.05027756,0.5855378,0.0
-0.78,0.32071617,0.27029482,0.050421357,0.591011,0.0
-0.76,0.3235039,0.27181283,0.051691085,0.59531677,0.0
-0.74,0.32819608,0.2717709,0.056425184,0.599967,0.0
-0.72,0.3320122,0.2727446,0.05926761,0.60475683,0.0
-0.7,0.33163702,0.27189037,0.059746653,0.6035274,0.0
-0.6799999999999999,0.33449298,0.27419466,0.060298324,0.60868764,0.0
-0.6599999999999999,0.33849835,0.2753302,0.06316817,0.61382854,0.0
-0.64,0.33969718,0.27622175,0.06347543,0.61591893,0.0
-0.62,0.34208718,0.2786172,0.063469976,0.6207044,0.0
-0.6,0.34659356,0.28093573,0.065657824,0.62752926,0.0
-0.5800000000000001,0.35270768,0.28495976,0.06774792,0.6376674,0.0
-0.56,0.35743397,0.28654134,0.07089263,0.6439753,0.0
-0.54,0.36161044,0.28962827,0.071982175,0.6512387,0.0
-0.52,0.36536774,0.29181212,0.07355562,0.65717983,0.0
-0.5,0.36880484,0.29232937,0.07647547,0.66113424,0.0
-0.48,0.36980122,0.29171616,0.078085065,0.6615174,0.0
-0.45999999999999996,0.37364304,0.2918526,0.08179045,0.66549563,0.0
-0.43999999999999995,0.38021046,0.29560217,0.08460829,0.6758126,0.0
-0.42000000000000004,0.3858535,0.2983437,0.08750981,0.6841972,0.0
-0.4,0.3923913,0.29954952,0.092841774,0.6919408,0.0
-0.38,0.4009206,0.30099124,0.09992936,0.7019118,0.0
-0.36,0.406123,0.30270138,0.10342163,0.7088244,0.0
-0.33999999999999997,0.40951788,0.30482742,0.10469046,0.71434534,0.0
-0.31999999999999995,0.41314626,0.30737218,0.105774075,0.72051847,0.0
-0.29999999999999993,0.41838717,0.3108116,0.107575566,0.7291988,0.0
-0.28,0.42427447,0.3121518,0.112122685,0.73642623,0.0
-0.26,0.42728516,0.31207362,0.11521155,0.7393588,0.0
-0.24,0.43357277,0.3124762,0.12109658,0.7460489,0.0
-0.21999999999999997,0.44122475,0.31339622,0.12782854,0.75462097,0.0
-0.19999999999999996,0.4495912,0.3164773,0.13311389,0.76606846,0.0
-0.17999999999999994,0.4564377,0.31820378,0.13823393,0.7746415,0.0
-0.16000000000000003,0.4656617,0.32093245,0.14472926,0.78659415,0.0
-0.14,0.47484535,0.32179117,0.15305418,0.7966365,0.0
-0.12,0.48435992,0.3240079,0.16035202,0.80836785,0.0
-0.09999999999999998,0.49333003,0.32675788,0.16657215,0.8200879,0.0
-0.07999999999999996,0.4996345,0.32805774,0.17157677,0.8276923,0.0
-0.05999999999999994,0.5072224,0.32852727,0.17869514,0.8357497,0.0
-0.040000000000000036,0.5157929,0.32993764,0.18585527,0.84573054,0.0
-0.020000000000000018,0.5290437,0.3361014,0.19294226,0.8651451,0.0
0.01,0.5904016,0.32486585,0.26553574,0.91526747,1.0
0.03,0.59950304,0.32126057,0.27824247,0.9207636,1.0
0.05,0.6086244,0.321143,0.2874814,0.9297674,1.0
0.06999999999999999,0.61714983,0.322755,0.29439482,0.9399048,1.0
0.09,0.6264584,0.32300556,0.30345285,0.94946396,1.0
0.11,0.63474923,0.3216501,0.31309915,0.9563993,1.0
0.13,0.6419692,0.32114327,0.32082593,0.9631125,1.0
0.15000000000000002,0.6521672,0.32044998,0.33171722,0.97261715,1.0
0.17,0.6631309,0.31840998,0.3447209,0.98154086,1.0
0.19,0.67362016,0.3166709,0.35694927,0.99029106,1.0
0.21000000000000002,0.68355566,0.3145783,0.36897737,0.99813396,1.0
0.23,0.6906047,0.3115488,0.3790559,1.0,1.0
0.25,0.6987013,0.30999854,0.38870278,1.0,1.0
0.27,0.7083441,0.30758497,0.40075913,1.0,1.0
0.29000000000000004,0.7190389,0.30186394,0.41717497,1.0,1.0
0.31,0.72985893,0.2974041,0.43245482,1.0,1.0
0.33,0.7387643,0.29445013,0.44431415,1.0,1.0
0.35000000000000003,0.7481182,0.2911247,0.45699352,1.0,1.0
0.37,0.75707126,0.2869931,0.47007817,1.0,1.0
0.39,0.76577216,0.28528246,0.4804897,1.0,1.0
0.41000000000000003,0.7754068,0.28209254,0.49331424,1.0,1.0
0.43,0.78581053,0.27676547,0.50904506,1.0,1.0
0.45,0.79688835,0.27138615,0.5255022,1.0,1.0
0.47000000000000003,0.80767983,0.26621857,0.5414612,1.0,1.0
0.49,0.81559426,0.26165664,0.5539376,1.0,1.0
0.51,0.82409114,0.2565233,0.5675678,1.0,1.0
0.53,0.83402395,0.25127983,0.5827441,1.0,1.0
0.55,0.8424963,0.24458513,0.5979111,1.0,1.0
0.5700000000000001,0.8490876,0.24085742,0.6082302,1.0,1.0
0.59,0.85437536,0.23866297,0.6157124,1.0,1.0
0.61,0.861014,0.23345624,0.62755775,1.0,1.0
0.63,0.8672425,0.22761685,0.63962567,1.0,1.0
0.65,0.87361765,0.22189878,0.65171885,1.0,1.0
0.67,0.87820387,0.22066964,0.65753424,1.0,1.0
0.6900000000000001,0.8830528,0.21781017,0.6652427,1.0,1.0
0.7100000000000001,0.88913614,0.21205387,0.6770823,1.0,1.0
0.73,0.8958726,0.20475999,0.69111264,1.0,1.0
0.75,0.90025175,0.1997486,0.7005031,1.0,1.0
0.77,0.904784,0.19345935,0.7113247,1.0,1.0
0.79,0.91142744,0.18485568,0.72657174,1.0,1.0
0.81,0.91713655,0.17672676,0.7404098,1.0,1.0
0.8300000000000001,0.9207124,0.1706035,0.7501089,1.0,1.0
0.85,0.9247342,0.16341208,0.7613221,1.0,1.0
0.87,0.92798483,0.16041653,0.7675683,1.0,1.0
0.89,0.9305982,0.15636165,0.77423656,1.0,1.0
0.91,0.93272,0.15361491,0.77910507,1.0,1.0
0.93,0.9333104,0.15285915,0.78045124,1.0,1.0
0.9500000000000001,0.9345234,0.14995348,0.7845699,1.0,1.0
0.97,0.9347103,0.1488273,0.785883,1.0,1.0
0.99,0.93511355,0.15010422,0.7850093,1.0,1.0


==> figures/teaser_data/5_9511_c26d20ea/manifest.json <==
{
  "video_hashcode": "c26d20ea",
  "video_name": "5_9511",
  "total_frames": 250,
  "fps": 10.0,
  "t_ai": 45,
  "t_co": 110,
  "selected_frames": [
    16,
    43,
    57,
    76,
    97
  ],
  "bce_frames": [
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/bce_frames/frame_000016_bce.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/bce_frames/frame_000043_bce.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/bce_frames/frame_000057_bce.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/bce_frames/frame_000076_bce.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/bce_frames/frame_000097_bce.png"
  ],
  "ours_frames": [
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/ours_frames/frame_000016_ours.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/ours_frames/frame_000043_ours.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/ours_frames/frame_000057_ours.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/ours_frames/frame_000076_ours.png",
    "tikz_assets_bce_vs_ours/5_9511_c26d20ea/ours_frames/frame_000097_ours.png"
  ],
  "timeline": "tikz_assets_bce_vs_ours/5_9511_c26d20ea/timeline/timeline_bce_ours.png"
}

==> figures/teaser_data/5_9511_c26d20ea/timeline/timeline_bce_ours.csv <==
frame,bce,ours,is_selected,is_t_ai,is_t_co
1,0.7452600002288818,0.1456655114889145,0,0,0
2,0.6901236772537231,0.11911941319704056,0,0,0
3,0.6732127070426941,0.14207753539085388,0,0,0
4,0.6057446002960205,0.10372583568096161,0,0,0
5,0.7045909762382507,0.12967000901699066,0,0,0
6,0.6069125533103943,0.11761048436164856,0,0,0
7,0.4593767821788788,0.10912948101758957,0,0,0
8,0.40400809049606323,0.10956129431724548,0,0,0
9,0.5075876712799072,0.14634105563163757,0,0,0
10,0.6563620567321777,0.17158864438533783,0,0,0
11,0.7452352643013,0.19985206425189972,0,0,0
12,0.6981109976768494,0.1405739039182663,0,0,0
13,0.6505243182182312,0.2325347661972046,0,0,0
14,0.6889874339103699,0.14201711118221283,0,0,0
15,0.7175411581993103,0.24031215906143188,0,0,0
16,0.8683107495307922,0.3640434741973877,1,0,0
17,0.7705388069152832,0.29479485750198364,0,0,0
18,0.7183210253715515,0.2236442118883133,0,0,0
19,0.7128221988677979,0.25307878851890564,0,0,0
20,0.7592186331748962,0.253121018409729,0,0,0
21,0.7700759172439575,0.14019031822681427,0,0,0
22,0.8844466805458069,0.23735465109348297,0,0,0
23,0.8497156500816345,0.2241315245628357,0,0,0
24,0.806079089641571,0.20195220410823822,0,0,0
25,0.7524691820144653,0.11009537428617477,0,0,0
26,0.833612859249115,0.15223944187164307,0,0,0
27,0.747082531452179,0.12650886178016663,0,0,0
28,0.7182256579399109,0.11576533317565918,0,0,0
29,0.7251595258712769,0.10018249601125717,0,0,0
30,0.8017203211784363,0.11871111392974854,0,0,0
31,0.7026994824409485,0.12871748208999634,0,0,0
32,0.7746211290359497,0.18013642728328705,0,0,0
33,0.6605620384216309,0.12161441147327423,0,0,0
34,0.6496546268463135,0.2361820936203003,0,0,0
35,0.5702423453330994,0.21744191646575928,0,0,0
36,0.6717286705970764,0.12178031355142593,0,0,0
37,0.7238855957984924,0.2591626048088074,0,0,0
38,0.5821357369422913,0.12805473804473877,0,0,0
39,0.5063043832778931,0.27494192123413086,0,0,0
40,0.7183900475502014,0.30363062024116516,0,0,0
41,0.7842744588851929,0.22818727791309357,0,0,0
42,0.843878984451294,0.19274024665355682,0,0,0
43,0.9039943814277649,0.15033255517482758,1,0,0
44,0.8606952428817749,0.11823592334985733,0,0,0
45,0.8176857829093933,0.13901785016059875,0,1,0
46,0.675278902053833,0.1262611597776413,0,0,0
47,0.7245226502418518,0.14847898483276367,0,0,0
48,0.7458407878875732,0.10394032299518585,0,0,0
49,0.593978226184845,0.12820090353488922,0,0,0
50,0.681035578250885,0.29979991912841797,0,0,0
51,0.7306538820266724,0.4794165790081024,0,0,0
52,0.5329769849777222,0.12412150949239731,0,0,0
53,0.6399130821228027,0.20650719106197357,0,0,0
54,0.6578099131584167,0.2640106976032257,0,0,0
55,0.5756691098213196,0.18184742331504822,0,0,0
56,0.8762852549552917,0.48814523220062256,0,0,0
57,0.9354416131973267,0.7920699119567871,1,0,0
58,0.7384554743766785,0.2923920154571533,0,0,0
59,0.7072140574455261,0.3272600769996643,0,0,0
60,0.7624309062957764,0.4503905177116394,0,0,0
61,0.7591520547866821,0.4835881292819977,0,0,0
62,0.8266309499740601,0.3689154088497162,0,0,0
63,0.9112027287483215,0.7318525910377502,0,0,0
64,0.8521963953971863,0.6561938524246216,0,0,0
65,0.8979579210281372,0.5373738408088684,0,0,0
66,0.8953630328178406,0.4132077693939209,0,0,0
67,0.9462651014328003,0.5074409246444702,0,0,0
68,0.9702882766723633,0.7851534485816956,0,0,0
69,0.9872669577598572,0.8483546376228333,0,0,0
70,0.9907668828964233,0.8924520015716553,0,0,0
71,0.9760184288024902,0.7844213247299194,0,0,0
72,0.9795672297477722,0.9275480508804321,0,0,0
73,0.9745178818702698,0.8504453897476196,0,0,0
74,0.976671040058136,0.8984900712966919,0,0,0
75,0.969292938709259,0.8532311916351318,0,0,0
76,0.9720292091369629,0.9710068702697754,1,0,0
77,0.9659180641174316,0.9573631286621094,0,0,0
78,0.9747750759124756,0.9443947672843933,0,0,0
79,0.9838632345199585,0.981234610080719,0,0,0
80,0.9777622818946838,0.9798083901405334,0,0,0
81,0.9801127910614014,0.9886462688446045,0,0,0
82,0.9759475588798523,0.9890696406364441,0,0,0
83,0.9783666729927063,0.9922405481338501,0,0,0
84,0.9750159382820129,0.998145341873169,0,0,0
85,0.9819084405899048,0.9985456466674805,0,0,0
86,0.981975257396698,0.9982402324676514,0,0,0
87,0.981631875038147,0.9977515339851379,0,0,0
88,0.9878478050231934,0.9972366094589233,0,0,0
89,0.9804058074951172,0.9975199103355408,0,0,0
90,0.9816988706588745,0.9983768463134766,0,0,0
91,0.9737187027931213,0.9991806149482727,0,0,0
92,0.9797477126121521,0.9993001222610474,0,0,0
93,0.9717273116111755,0.9979294538497925,0,0,0
94,0.9369438290596008,0.9964356422424316,0,0,0
95,0.9644971489906311,0.998473584651947,0,0,0
96,0.8956162929534912,0.9965323209762573,0,0,0
97,0.8354794383049011,0.9940243363380432,1,0,0
98,0.8746747970581055,0.9943008422851562,0,0,0
99,0.8746747970581055,0.9943008422851562,0,0,0
100,0.8746747970581055,0.9943008422851562,0,0,0
101,0.8746747970581055,0.9943008422851562,0,0,0
102,0.8746747970581055,0.9943008422851562,0,0,0
103,0.8746747970581055,0.9943008422851562,0,0,0
104,0.8746747970581055,0.9943008422851562,0,0,0
105,0.8746747970581055,0.9943008422851562,0,0,0
106,0.8746747970581055,0.9943008422851562,0,0,0
107,0.8746747970581055,0.9943008422851562,0,0,0
108,0.8746747970581055,0.9943008422851562,0,0,0
109,0.8746747970581055,0.9943008422851562,0,0,0
110,0.8746747970581055,0.9943008422851562,0,0,1
111,0.8746747970581055,0.9943008422851562,0,0,0
112,0.8746747970581055,0.9943008422851562,0,0,0
113,0.8746747970581055,0.9943008422851562,0,0,0
114,0.8746747970581055,0.9943008422851562,0,0,0
115,0.8746747970581055,0.9943008422851562,0,0,0
116,0.8746747970581055,0.9943008422851562,0,0,0
117,0.8746747970581055,0.9943008422851562,0,0,0
118,0.8746747970581055,0.9943008422851562,0,0,0
119,0.8746747970581055,0.9943008422851562,0,0,0
120,0.8746747970581055,0.9943008422851562,0,0,0
121,0.8746747970581055,0.9943008422851562,0,0,0
122,0.8746747970581055,0.9943008422851562,0,0,0
123,0.8746747970581055,0.9943008422851562,0,0,0
124,0.8746747970581055,0.9943008422851562,0,0,0
125,0.8746747970581055,0.9943008422851562,0,0,0
126,0.8746747970581055,0.9943008422851562,0,0,0
127,0.8746747970581055,0.9943008422851562,0,0,0
128,0.8746747970581055,0.9943008422851562,0,0,0
129,0.8746747970581055,0.9943008422851562,0,0,0
130,0.8746747970581055,0.9943008422851562,0,0,0
131,0.8746747970581055,0.9943008422851562,0,0,0
132,0.8746747970581055,0.9943008422851562,0,0,0
133,0.8746747970581055,0.9943008422851562,0,0,0
134,0.8746747970581055,0.9943008422851562,0,0,0
135,0.8746747970581055,0.9943008422851562,0,0,0
136,0.8746747970581055,0.9943008422851562,0,0,0
137,0.8746747970581055,0.9943008422851562,0,0,0
138,0.8746747970581055,0.9943008422851562,0,0,0
139,0.8746747970581055,0.9943008422851562,0,0,0
140,0.8746747970581055,0.9943008422851562,0,0,0
141,0.8746747970581055,0.9943008422851562,0,0,0
142,0.8746747970581055,0.9943008422851562,0,0,0
143,0.8746747970581055,0.9943008422851562,0,0,0
144,0.8746747970581055,0.9943008422851562,0,0,0
145,0.8746747970581055,0.9943008422851562,0,0,0
146,0.8746747970581055,0.9943008422851562,0,0,0
147,0.8746747970581055,0.9943008422851562,0,0,0
148,0.8746747970581055,0.9943008422851562,0,0,0
149,0.8746747970581055,0.9943008422851562,0,0,0
150,0.8746747970581055,0.9943008422851562,0,0,0
151,0.8746747970581055,0.9943008422851562,0,0,0
152,0.8746747970581055,0.9943008422851562,0,0,0
153,0.8746747970581055,0.9943008422851562,0,0,0
154,0.8746747970581055,0.9943008422851562,0,0,0
155,0.8746747970581055,0.9943008422851562,0,0,0
156,0.8746747970581055,0.9943008422851562,0,0,0
157,0.8746747970581055,0.9943008422851562,0,0,0
158,0.8746747970581055,0.9943008422851562,0,0,0
159,0.8746747970581055,0.9943008422851562,0,0,0
160,0.8746747970581055,0.9943008422851562,0,0,0
161,0.8746747970581055,0.9943008422851562,0,0,0
162,0.8746747970581055,0.9943008422851562,0,0,0
163,0.8746747970581055,0.9943008422851562,0,0,0
164,0.8746747970581055,0.9943008422851562,0,0,0
165,0.8746747970581055,0.9943008422851562,0,0,0
166,0.8746747970581055,0.9943008422851562,0,0,0
167,0.8746747970581055,0.9943008422851562,0,0,0
168,0.8746747970581055,0.9943008422851562,0,0,0
169,0.8746747970581055,0.9943008422851562,0,0,0
170,0.8746747970581055,0.9943008422851562,0,0,0
171,0.8746747970581055,0.9943008422851562,0,0,0
172,0.8746747970581055,0.9943008422851562,0,0,0
173,0.8746747970581055,0.9943008422851562,0,0,0
174,0.8746747970581055,0.9943008422851562,0,0,0
175,0.8746747970581055,0.9943008422851562,0,0,0
176,0.8746747970581055,0.9943008422851562,0,0,0
177,0.8746747970581055,0.9943008422851562,0,0,0
178,0.8746747970581055,0.9943008422851562,0,0,0
179,0.8746747970581055,0.9943008422851562,0,0,0
180,0.8746747970581055,0.9943008422851562,0,0,0
181,0.8746747970581055,0.9943008422851562,0,0,0
182,0.8746747970581055,0.9943008422851562,0,0,0
183,0.8746747970581055,0.9943008422851562,0,0,0
184,0.8746747970581055,0.9943008422851562,0,0,0
185,0.8746747970581055,0.9943008422851562,0,0,0
186,0.8746747970581055,0.9943008422851562,0,0,0
187,0.8746747970581055,0.9943008422851562,0,0,0
188,0.8746747970581055,0.9943008422851562,0,0,0
189,0.8746747970581055,0.9943008422851562,0,0,0
190,0.8746747970581055,0.9943008422851562,0,0,0
191,0.8746747970581055,0.9943008422851562,0,0,0
192,0.8746747970581055,0.9943008422851562,0,0,0
193,0.8746747970581055,0.9943008422851562,0,0,0
194,0.8746747970581055,0.9943008422851562,0,0,0
195,0.8746747970581055,0.9943008422851562,0,0,0
196,0.8746747970581055,0.9943008422851562,0,0,0
197,0.8746747970581055,0.9943008422851562,0,0,0
198,0.8746747970581055,0.9943008422851562,0,0,0
199,0.8746747970581055,0.9943008422851562,0,0,0
200,0.8746747970581055,0.9943008422851562,0,0,0
201,0.8746747970581055,0.9943008422851562,0,0,0
202,0.8746747970581055,0.9943008422851562,0,0,0
203,0.8746747970581055,0.9943008422851562,0,0,0
204,0.8746747970581055,0.9943008422851562,0,0,0
205,0.8746747970581055,0.9943008422851562,0,0,0
206,0.8746747970581055,0.9943008422851562,0,0,0
207,0.8746747970581055,0.9943008422851562,0,0,0
208,0.8746747970581055,0.9943008422851562,0,0,0
209,0.8746747970581055,0.9943008422851562,0,0,0
210,0.8746747970581055,0.9943008422851562,0,0,0
211,0.8746747970581055,0.9943008422851562,0,0,0
212,0.8746747970581055,0.9943008422851562,0,0,0
213,0.8746747970581055,0.9943008422851562,0,0,0
214,0.8746747970581055,0.9943008422851562,0,0,0
215,0.8746747970581055,0.9943008422851562,0,0,0
216,0.8746747970581055,0.9943008422851562,0,0,0
217,0.8746747970581055,0.9943008422851562,0,0,0
218,0.8746747970581055,0.9943008422851562,0,0,0
219,0.8746747970581055,0.9943008422851562,0,0,0
220,0.8746747970581055,0.9943008422851562,0,0,0
221,0.8746747970581055,0.9943008422851562,0,0,0
222,0.8746747970581055,0.9943008422851562,0,0,0
223,0.8746747970581055,0.9943008422851562,0,0,0
224,0.8746747970581055,0.9943008422851562,0,0,0
225,0.8746747970581055,0.9943008422851562,0,0,0
226,0.8746747970581055,0.9943008422851562,0,0,0
227,0.8746747970581055,0.9943008422851562,0,0,0
228,0.8746747970581055,0.9943008422851562,0,0,0
229,0.8746747970581055,0.9943008422851562,0,0,0
230,0.8746747970581055,0.9943008422851562,0,0,0
231,0.8746747970581055,0.9943008422851562,0,0,0
232,0.8746747970581055,0.9943008422851562,0,0,0
233,0.8746747970581055,0.9943008422851562,0,0,0
234,0.8746747970581055,0.9943008422851562,0,0,0
235,0.8746747970581055,0.9943008422851562,0,0,0
236,0.8746747970581055,0.9943008422851562,0,0,0
237,0.8746747970581055,0.9943008422851562,0,0,0
238,0.8746747970581055,0.9943008422851562,0,0,0
239,0.8746747970581055,0.9943008422851562,0,0,0
240,0.8746747970581055,0.9943008422851562,0,0,0
241,0.8746747970581055,0.9943008422851562,0,0,0
242,0.8746747970581055,0.9943008422851562,0,0,0
243,0.8746747970581055,0.9943008422851562,0,0,0
244,0.8746747970581055,0.9943008422851562,0,0,0
245,0.8746747970581055,0.9943008422851562,0,0,0
246,0.8746747970581055,0.9943008422851562,0,0,0
247,0.8746747970581055,0.9943008422851562,0,0,0
248,0.8746747970581055,0.9943008422851562,0,0,0
249,0.8746747970581055,0.9943008422851562,0,0,0
250,0.8746747970581055,0.9943008422851562,0,0,0

